On the Influence of Machine Translation on Language Origin Obfuscation

In the last decade, machine translation has become a popular means to deal with multilingual digital content. By providing higher quality translations, obfuscating the source language of a text becomes more attractive. In this paper, we analyze the ability to detect the source language from the translated output of two widely used commercial machine translation systems by utilizing machine-learning algorithms with basic textual features like n-grams. Evaluations show that the source language can be reconstructed with high accuracy for documents that contain a sufficient amount of translated text. In addition, we analyze how the document size influences the performance of the prediction, as well as how limiting the set of possible source languages improves the classification accuracy.

==> en-vs.csv <==
name Microsoft Google Baseline
2 0.8569 0.7518 0.5
3 0.7313 0.6321 0.33333
4 0.6494 0.5544 0.25
10 0.4302 0.3416 0.1


==> envs_google.csv <==
languages wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
2 0.595855555555556 0.518288888888889 0.589255555555556 0.685377777777778 0.687744444444444 0.636455555555556 0.685622222222222 0.710755555555556 0.723011111111111 0.7219 0.661066666666667 0.701888888888889 0.724844444444444 0.738777777777778 0.751755555555556 0.613333333333333 0.662544444444445 0.654244444444444 0.634344444444444 0.672311111111111 0.615066666666667 0.658422222222222 0.6485 0.635388888888889 0.6602 0.5
3 0.428025 0.360280555555555 0.427847222222222 0.551119444444444 0.543372222222222 0.487888888888889 0.547486111111111 0.577491666666667 0.592352777777778 0.599255555555555 0.511080555555556 0.564925 0.594327777777778 0.612636111111111 0.632080555555556 0.45915 0.519605555555556 0.515455555555556 0.487825 0.532191666666667 0.4599 0.518258333333333 0.507611111111111 0.487238888888889 0.518275 0.333333
4 0.336208333333333 0.275327380952381 0.338378571428571 0.472765476190476 0.459067857142857 0.403647619047619 0.468725 0.498090476190476 0.512644047619048 0.524835714285714 0.42545119047619 0.48534880952381 0.51465 0.531279761904762 0.554379761904762 0.371421428571429 0.437869047619048 0.434976190476191 0.406761904761905 0.451797619047619 0.371630952380952 0.437238095238095 0.42757619047619 0.405040476190476 0.436075 0.25
10 0.1496 0.1122 0.1482 0.2821 0.2549 0.2115 0.2766 0.2929 0.2998 0.3258 0.23 0.2918 0.3002 0.3102 0.3416 0.1841 0.2363 0.2358 0.2168 0.256 0.1827 0.2355 0.2313 0.2161 0.2444 0.1


==> envs_microsoft.csv <==
languages wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf  Baseline
2 0.595133333333333 0.518455555555555 0.675588888888889 0.785055555555556 0.781622222222222 0.7063 0.8021 0.829022222222222 0.831411111111111 0.833422222222222 0.732 0.815788888888889 0.840044444444445 0.847666666666667 0.856944444444444 0.686866666666667 0.743555555555556 0.747911111111111 0.722866666666667 0.764822222222222 0.688422222222222 0.743577777777778 0.741277777777778 0.721822222222222 0.753966666666667  0.5
3 0.434780555555556 0.357875 0.508927777777778 0.653366666666667 0.633127777777778 0.550602777777778 0.658827777777778 0.691261111111111 0.701494444444444 0.705419444444444 0.579525 0.675897222222222 0.703527777777778 0.717119444444444 0.731269444444445 0.515672222222222 0.590341666666667 0.588344444444444 0.553452777777778 0.611275 0.516083333333333 0.588088888888889 0.579169444444444 0.551994444444445 0.591469444444444  0.333333333
4 0.346611904761905 0.270319047619048 0.413208333333334 0.570628571428572 0.544338095238095 0.459179761904762 0.57 0.604784523809524 0.617634523809524 0.62347380952381 0.4893 0.587326190476191 0.617236904761905 0.632136904761905 0.649385714285714 0.416004761904762 0.495892857142857 0.492163095238095 0.454333333333333 0.516097619047619 0.41617380952381 0.494409523809524 0.481341666666667 0.450961904761905 0.491984523809524  0.25
10 0.1659 0.1086 0.2093 0.3605 0.3306 0.2536 0.3516 0.3864 0.3949 0.409 0.2921 0.3636 0.3964 0.4088 0.4302 0.203 0.2685 0.2496 0.2226 0.27 0.2037 0.2668 0.2476 0.2145 0.2448  0.1


==> ex1_features.csv <==
Amount_of_Languages_Compared g-word_length g-document_length g-punctuation g-word_occurrence_with_stop_words g-word_occurrence_no_stop_words g-char_1grams g-char_2grams g-char_3grams g-char_4grams g-char_ngrams g-char_1grams_tfidf g-char_2grams_tfidf g-char_3grams_tfidf g-char_4grams_tfidf g-char_ngrams_tfidf g-pos_1grams g-pos_2grams g-pos_3grams g-pos_4grams g-pos_ngrams g-pos_1grams_tfidf g-pos_2grams_tfidf g-pos_3grams_tfidf g-pos_4grams_tfidf g-pos_ngrams_tfidf Baseline MAX m-word_length m-document_length m-punctuation m-word_occurrence_with_stop_words m-word_occurrence_no_stop_words m-char_1grams m-char_2grams m-char_3grams m-char_4grams m-char_ngrams m-char_1grams_tfidf m-char_2grams_tfidf m-char_3grams_tfidf m-char_4grams_tfidf m-char_ngrams_tfidf m-pos_1grams m-pos_2grams m-pos_3grams m-pos_4grams m-pos_ngrams m-pos_1grams_tfidf m-pos_2grams_tfidf m-pos_3grams_tfidf m-pos_4grams_tfidf m-pos_ngrams_tfidf
2 0.6 0.52 0.59 0.69 0.69 0.64 0.69 0.71 0.72 0.72 0.66 0.7 0.72 0.74 0.75 0.61 0.66 0.65 0.63 0.67 0.62 0.66 0.65 0.64 0.66 0.5 0.75 0.6 0.52 0.68 0.79 0.78 0.71 0.8 0.83 0.83 0.83 0.73 0.82 0.84 0.85 0.86 0.69 0.74 0.75 0.72 0.76 0.69 0.74 0.74 0.72 0.75
3 0.43 0.36 0.43 0.55 0.54 0.49 0.55 0.58 0.59 0.6 0.51 0.56 0.59 0.61 0.63 0.46 0.52 0.52 0.49 0.53 0.46 0.52 0.51 0.49 0.52 0.33 0.63 0.43 0.36 0.51 0.65 0.63 0.55 0.66 0.69 0.7 0.71 0.58 0.68 0.7 0.72 0.73 0.52 0.59 0.59 0.55 0.61 0.52 0.59 0.58 0.55 0.59
4 0.34 0.28 0.34 0.47 0.46 0.4 0.47 0.5 0.51 0.52 0.43 0.49 0.51 0.53 0.55 0.37 0.44 0.43 0.41 0.45 0.37 0.44 0.43 0.41 0.44 0.25 0.55 0.35 0.27 0.41 0.57 0.54 0.46 0.57 0.6 0.62 0.62 0.49 0.59 0.62 0.63 0.65 0.42 0.5 0.49 0.45 0.52 0.42 0.49 0.48 0.45 0.49
10 0.15 0.11 0.15 0.28 0.25 0.21 0.28 0.29 0.3 0.33 0.23 0.29 0.3 0.31 0.34 0.18 0.24 0.24 0.22 0.26 0.18 0.24 0.23 0.22 0.24 0.1 0.34 0.17 0.11 0.21 0.36 0.33 0.25 0.35 0.39 0.39 0.41 0.29 0.36 0.4 0.41 0.43 0.2 0.27 0.25 0.22 0.27 0.2 0.27 0.25 0.21 0.24


==> ex2.csv <==
size Google Microsoft Baseline
S 0.341 0.430 0.1
M 0.65 0.766 0.1
L 0.960 0.975 0.1
XL 0.998 0.999 0.1


==> lcc_google.csv <==
name wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
S 0.26 0.18 0.26 0.42 0.38 0.40 0.49 0.49 0.48 0.54 0.43 0.51 0.52 0.50 0.57 0.35 0.47 0.46 0.40 0.48 0.35 0.47 0.45 0.40 0.45 0.10
M 0.28 0.17 0.38 0.56 0.64 0.54 0.70 0.78 0.78 0.76 0.61 0.75 0.81 0.82 0.84 0.44 0.60 0.61 0.57 0.63 0.45 0.60 0.60 0.58 0.62 0.10
L 0.41 0.16 0.56 0.69 0.83 0.72 0.91 0.97 0.98 0.93 0.78 0.96 0.99 0.99 0.99 0.64 0.81 0.85 0.83 0.83 0.64 0.82 0.85 0.85 0.86 0.10
XL 0.57 0.16 0.75 0.54 0.40 0.82 0.99 1.00 1.00 0.98 0.84 1.00 1.00 1.00 1.00 0.85 0.97 0.99 0.98 0.96 0.85 0.98 0.99 1.00 0.98 0.10


==> lcc_microsoft.csv <==
name wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
S 0.24 0.15 0.26 0.46 0.41 0.36 0.48 0.52 0.52 0.54 0.39 0.50 0.54 0.54 0.57 0.29 0.39 0.38 0.35 0.40 0.29 0.38 0.37 0.35 0.38 0.14
M 0.30 0.15 0.38 0.62 0.65 0.52 0.72 0.81 0.82 0.79 0.58 0.78 0.84 0.86 0.87 0.41 0.59 0.60 0.57 0.62 0.42 0.58 0.59 0.57 0.61 0.14
L 0.46 0.15 0.62 0.77 0.84 0.72 0.92 0.97 0.98 0.94 0.77 0.97 0.99 0.99 0.99 0.64 0.83 0.87 0.86 0.86 0.64 0.85 0.87 0.87 0.89 0.14
XL 0.66 0.12 0.86 0.75 0.70 0.89 0.99 0.99 0.99 0.99 0.91 0.99 0.99 0.99 0.99 0.88 0.98 0.99 0.99 0.97 0.88 0.99 0.99 0.99 0.99 0.14


==> mixed.csv <==
name g-word_length g-document_length g-punctuation g-word_occurrence_with_stop_words g-word_occurrence_no_stop_words g-char_1grams g-char_2grams g-char_3grams g-char_4grams g-char_ngrams g-char_1grams_tfidf g-char_2grams_tfidf g-char_3grams_tfidf g-char_4grams_tfidf g-char_ngrams_tfidf g-pos_1grams g-pos_2grams g-pos_3grams g-pos_4grams g-pos_ngrams g-pos_1grams_tfidf g-pos_2grams_tfidf g-pos_3grams_tfidf g-pos_4grams_tfidf g-pos_ngrams_tfidf g-Baseline m-word_length m-document_length m-punctuation m-word_occurrence_with_stop_words m-word_occurrence_no_stop_words m-char_1grams m-char_2grams m-char_3grams m-char_4grams m-char_ngrams m-char_1grams_tfidf m-char_2grams_tfidf m-char_3grams_tfidf m-char_4grams_tfidf m-char_ngrams_tfidf m-pos_1grams m-pos_2grams m-pos_3grams m-pos_4grams m-pos_ngrams m-pos_1grams_tfidf m-pos_2grams_tfidf m-pos_3grams_tfidf m-pos_4grams_tfidf m-pos_ngrams_tfidf m-Baseline
S 0.1496 0.1122 0.1482 0.2821 0.2549 0.2115 0.28 0.2929 0.2998 0.3258 0.23 0.2918 0.3002 0.3102 0.3416 0.1841 0.2363 0.2358 0.2168 0.256 0.1827 0.2355 0.2313 0.2161 0.2444 0.1 0.1659 0.1086 0.2093 0.3605 0.3306 0.2536 0.3516 0.3864 0.3949 0.409 0.2921 0.3636 0.3964 0.4088 0.4302 0.203 0.2685 0.2496 0.2226 0.27 0.2037 0.2668 0.2476 0.2145 0.2448 0.1
M 0.1849 0.105 0.2202 0.4213 0.474 0.2984 0.46 0.56 0.5858 0.556 0.3525 0.5096 0.5994 0.6331 0.6581 0.238 0.3666 0.3847 0.3567 0.417 0.2377 0.368 0.3755 0.3568 0.3994 0.1 0.2398 0.107 0.3352 0.5391 0.5608 0.3943 0.597 0.6841 0.7135 0.6702 0.4641 0.6436 0.7221 0.7514 0.7663 0.2987 0.4338 0.4556 0.4273 0.4821 0.2993 0.4333 0.4421 0.4301 0.4727 0.1
L 0.2489 0.1013 0.343 0.5886 0.7887 0.4519 0.74 0.8871 0.9251 0.8142 0.5441 0.837 0.9417 0.9609 0.9484 0.3929 0.6113 0.672 0.6649 0.6731 0.392 0.6264 0.6839 0.6907 0.7226 0.1 0.3343 0.109 0.5232 0.7227 0.8228 0.5696 0.8476 0.9338 0.9535 0.8819 0.6424 0.9125 0.9661 0.9751 0.9687 0.4853 0.7096 0.7707 0.7493 0.7631 0.4881 0.7224 0.7694 0.7714 0.7966 0.1
XL 0.3898 0.092 0.542 0.5895 0.4243 0.671 0.93 0.9906 0.9979 0.9013 0.7014 0.9568 0.9987 0.9983 0.962 0.6524 0.9008 0.9487 0.9517 0.9026 0.6515 0.9128 0.9701 0.9757 0.9355 0.1 0.471 0.1097 0.7292 0.6759 0.6764 0.7491 0.9591 0.9935 0.9991 0.9329 0.7616 0.9781 0.9987 0.9991 0.972 0.7553 0.9393 0.9634 0.9629 0.9235 0.7552 0.944 0.9711 0.9768 0.9492 0.1


==> mixed_google.csv <==
name wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
S 0.1496 0.1122 0.1482 0.2821 0.2549 0.2115 0.28 0.2929 0.2998 0.3258 0.23 0.2918 0.3002 0.3102 0.3416 0.1841 0.2363 0.2358 0.2168 0.256 0.1827 0.2355 0.2313 0.2161 0.2444 0.1
M 0.1849 0.105 0.2202 0.4213 0.474 0.2984 0.46 0.56 0.5858 0.556 0.3525 0.5096 0.5994 0.6331 0.6581 0.238 0.3666 0.3847 0.3567 0.417 0.2377 0.368 0.3755 0.3568 0.3994 0.1
L 0.2489 0.1013 0.343 0.5886 0.7887 0.4519 0.74 0.8871 0.9251 0.8142 0.5441 0.837 0.9417 0.9609 0.9484 0.3929 0.6113 0.672 0.6649 0.6731 0.392 0.6264 0.6839 0.6907 0.7226 0.1
XL 0.3898 0.092 0.542 0.5895 0.4243 0.671 0.93 0.9906 0.9979 0.9013 0.7014 0.9568 0.9987 0.9983 0.962 0.6524 0.9008 0.9487 0.9517 0.9026 0.6515 0.9128 0.9701 0.9757 0.9355 0.1


==> mixed_microsoft.csv <==
name wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
S 0.1659 0.1086 0.2093 0.3605 0.3306 0.2536 0.3516 0.3864 0.3949 0.409 0.2921 0.3636 0.3964 0.4088 0.4302 0.203 0.2685 0.2496 0.2226 0.27 0.2037 0.2668 0.2476 0.2145 0.2448 0.1
M 0.2398 0.107 0.3352 0.5391 0.5608 0.3943 0.597 0.6841 0.7135 0.6702 0.4641 0.6436 0.7221 0.7514 0.7663 0.2987 0.4338 0.4556 0.4273 0.4821 0.2993 0.4333 0.4421 0.4301 0.4727 0.1
L 0.3343 0.109 0.5232 0.7227 0.8228 0.5696 0.8476 0.9338 0.9535 0.8819 0.6424 0.9125 0.9661 0.9751 0.9687 0.4853 0.7096 0.7707 0.7493 0.7631 0.4881 0.7224 0.7694 0.7714 0.7966 0.1
XL 0.471 0.1097 0.7292 0.6759 0.6764 0.7491 0.9591 0.9935 0.9991 0.9329 0.7616 0.9781 0.9987 0.9991 0.972 0.7553 0.9393 0.9634 0.9629 0.9235 0.7552 0.944 0.9711 0.9768 0.9492 0.1


==> wiki.csv <==
name g-word_length g-document_length g-punctuation g-word_occurrence_with_stop_words g-word_occurrence_no_stop_words g-char_1grams g-char_2grams g-char_3grams g-char_4grams g-char_ngrams g-char_1grams_tfidf g-char_2grams_tfidf g-char_3grams_tfidf g-char_4grams_tfidf g-char_ngrams_tfidf g-pos_1grams g-pos_2grams g-pos_3grams g-pos_4grams g-pos_ngrams g-pos_1grams_tfidf g-pos_2grams_tfidf g-pos_3grams_tfidf g-pos_4grams_tfidf g-pos_ngrams_tfidf g-Baseline m-word_length m-document_length m-punctuation m-word_occurrence_with_stop_words m-word_occurrence_no_stop_words m-char_1grams m-char_2grams m-char_3grams m-char_4grams m-char_ngrams m-char_1grams_tfidf m-char_2grams_tfidf m-char_3grams_tfidf m-char_4grams_tfidf m-char_ngrams_tfidf m-pos_1grams m-pos_2grams m-pos_3grams m-pos_4grams m-pos_ngrams m-pos_1grams_tfidf m-pos_2grams_tfidf m-pos_3grams_tfidf m-pos_4grams_tfidf m-pos_ngrams_tfidf m-Baseline
S 0.1576 0.1134 0.1767 0.4313 0.4435 0.2417 0.3788 0.4463 0.4801 0.4599 0.2561 0.3882 0.4635 0.495 0.4939 0.1932 0.2623 0.2816 0.2794 0.3098 0.1918 0.265 0.2751 0.2745 0.2945 0.1 0.1822 0.1185 0.191 0.4788 0.4916 0.272 0.4201 0.5027 0.5278 0.5135 0.2987 0.4386 0.5259 0.5439 0.5582 0.2231 0.2858 0.2979 0.2869 0.3207 0.2278 0.2813 0.2877 0.281 0.3087 0.1
M 0.1747 0.1059 0.2004 0.4467 0.4814 0.253 0.4345 0.5458 0.5831 0.5337 0.2969 0.4825 0.5768 0.6034 0.6161 0.2209 0.3203 0.339 0.3299 0.3636 0.2215 0.318 0.3287 0.3281 0.3603 0.1 0.1948 0.1149 0.2361 0.493 0.5381 0.3038 0.5086 0.6171 0.6514 0.6003 0.3729 0.5634 0.6468 0.6797 0.683 0.26 0.3885 0.4197 0.3982 0.4472 0.2601 0.3869 0.4124 0.4001 0.4374 0.1
L 0.2119 0.096 0.2655 0.4497 0.4757 0.3177 0.5299 0.6777 0.7253 0.6074 0.383 0.6118 0.7214 0.7452 0.7389 0.274 0.4554 0.5166 0.5133 0.5192 0.2758 0.4678 0.5213 0.5289 0.565 0.1 0.2439 0.1122 0.3224 0.5012 0.5328 0.3675 0.625 0.7666 0.8017 0.6961 0.456 0.7071 0.8054 0.8178 0.817 0.3471 0.5676 0.6339 0.6255 0.6252 0.3531 0.5802 0.6385 0.6447 0.6734 0.1
XL 0.2583 0.1036 0.3348 0.3537 0.3129 0.3553 0.609 0.774 0.8234 0.5819 0.3758 0.677 0.7787 0.7541 0.6722 0.3787 0.6555 0.7373 0.7494 0.6476 0.3788 0.6862 0.7807 0.8059 0.7276 0.1 0.3065 0.1086 0.4226 0.4351 0.4019 0.3934 0.7084 0.8396 0.8752 0.693 0.4429 0.7748 0.8557 0.8147 0.7732 0.4743 0.7354 0.8131 0.8204 0.718 0.4735 0.7568 0.852 0.8633 0.7819 0.1


==> wiki_google.csv <==
name wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
S 0.1576 0.1134 0.1767 0.4313 0.4435 0.2417 0.3788 0.4463 0.4801 0.4599 0.2561 0.3882 0.4635 0.495 0.4939 0.1932 0.2623 0.2816 0.2794 0.3098 0.1918 0.265 0.2751 0.2745 0.2945 0.1
M 0.1747 0.1059 0.2004 0.4467 0.4814 0.253 0.4345 0.5458 0.5831 0.5337 0.2969 0.4825 0.5768 0.6034 0.6161 0.2209 0.3203 0.339 0.3299 0.3636 0.2215 0.318 0.3287 0.3281 0.3603 0.1
L 0.2119 0.096 0.2655 0.4497 0.4757 0.3177 0.5299 0.6777 0.7253 0.6074 0.383 0.6118 0.7214 0.7452 0.7389 0.274 0.4554 0.5166 0.5133 0.5192 0.2758 0.4678 0.5213 0.5289 0.565 0.1
XL 0.2583 0.1036 0.3348 0.3537 0.3129 0.3553 0.609 0.774 0.8234 0.5819 0.3758 0.677 0.7787 0.7541 0.6722 0.3787 0.6555 0.7373 0.7494 0.6476 0.3788 0.6862 0.7807 0.8059 0.7276 0.1


==> wiki_microsoft.csv <==
name wordlength documentlength punctuation words wordsnostop char1grams char2grams char3grams char4grams charngrams char1gramstfidf char2gramstfidf char3gramstfidf char4gramstfidf charngramstfidf pos1grams pos2grams pos3grams pos4grams posngrams pos1gramstfidf pos2gramstfidf pos3gramstfidf pos4gramstfidf posngramstfidf Baseline
S 0.1822 0.1185 0.191 0.4788 0.4916 0.272 0.4201 0.5027 0.5278 0.5135 0.2987 0.4386 0.5259 0.5439 0.5582 0.2231 0.2858 0.2979 0.2869 0.3207 0.2278 0.2813 0.2877 0.281 0.3087 0.1
M 0.1948 0.1149 0.2361 0.493 0.5381 0.3038 0.5086 0.6171 0.6514 0.6003 0.3729 0.5634 0.6468 0.6797 0.683 0.26 0.3885 0.4197 0.3982 0.4472 0.2601 0.3869 0.4124 0.4001 0.4374 0.1
L 0.2439 0.1122 0.3224 0.5012 0.5328 0.3675 0.625 0.7666 0.8017 0.6961 0.456 0.7071 0.8054 0.8178 0.817 0.3471 0.5676 0.6339 0.6255 0.6252 0.3531 0.5802 0.6385 0.6447 0.6734 0.1
XL 0.3065 0.1086 0.4226 0.4351 0.4019 0.3934 0.7084 0.8396 0.8752 0.693 0.4429 0.7748 0.8557 0.8147 0.7732 0.4743 0.7354 0.8131 0.8204 0.718 0.4735 0.7568 0.852 0.8633 0.7819 0.1

